ADOPT: Adaptively Optimizing Attribute Orders for Worst-Case Optimal Join Algorithms via Reinforcement Learning

The performance of worst-case optimal join algorithms depends on the order in which the join attributes are processed. Selecting good orders before query execution is hard, due to the large space of possible orders and unreliable execution cost estimates in case of data skew or data correlation. We propose ADOPT, a query engine that combines adaptive query processing with a worst-case optimal join algorithm, which uses an order on the join attributes instead of a join order on relations. ADOPT divides query execution into episodes in which different attribute orders are tried. Based on run time feedback on attribute order performance, ADOPT converges quickly to near-optimal orders. It avoids redundant work across different orders via a novel data structure, keeping track of parts of the join input that have been successfully processed. It selects attribute orders to try via reinforcement learning, balancing the need for exploring new orders with the desire to exploit promising orders. In experiments with various data sets and queries, it outperforms baselines, including commercial and open-source systems using worst-case optimal join algorithms, whenever queries become complex and therefore difficult to optimize.

==> data/5clique_order.csv <==
1
1.055433913
1.086497087
1.104518107
1.108392674
1.119787898
1.119825978
1.128431895
1.128831728
1.134058109
1.13508625
1.136866456
1.201525075
1.212958379
1.243002932
1.254131602
1.427792163
1.456675298
1.651517459
1.676173794
1.700811089
1.709369407
1.721849891
1.767249914
1.783052816
1.791363619
1.804348654
1.811593237
1.836754122
1.849453562
1.868226648
1.922870416
1.945213434
1.950896767
1.951915388
1.952772172
1.96608088
1.983292715
1.987500476
1.995792239
2.00846312
2.012385286
2.013308709
2.041020906
2.082070371
2.093303758
2.107050379
2.12763223
2.144139599
2.197117398
2.208398385
2.235653631
2.245392407
2.272600053
2.295285785
2.32469251
2.338591447
2.346873691
2.370292449
2.399927649
2.436264803
2.461121054
2.46451011
2.477647462
2.481103157
2.496420548
2.50425536
2.512061612
2.53815544
2.554691367
2.568295191
2.572969422
2.691177031
2.81620083
2.836135334
2.880669053
2.912493812
2.926802102
3.485396596
3.511033472
3.60752637
3.624700126
3.737386238
3.75898671
6.306709569
6.649699174
6.763984616
6.926592666
7.206094589
7.207037051
7.236291459
7.242850615
7.327900689
7.336906439
7.349510681
7.60433723
11.92061422
12.06839991
12.20418111
12.21536689
12.77744564
13.00054263
13.92489814
13.9587411
14.08326987
14.32152241
14.41425498
14.47319219
16.92119493
17.02927345
17.03702258
17.1875595
17.31343056
17.35699326
17.5517307
17.77828339
17.89608164
18.07128441
18.18354213
18.42715434

==> data/5cycle_order.csv <==
1
1.096930342
1.106120283
1.175944629
1.264764434
1.296128891
1.338518875
1.344245977
1.362705593
1.369427221
1.372046427
1.379257603
1.411254784
1.446750813
1.479249544
1.556476255
2.939149543
2.964700305
2.99691611
3.031668816
3.099318063
3.108300525
3.177859093
3.254797734
3.29468597
3.405408082
3.477612862
3.705337179
3.760919217
3.807125269
3.889866459
4.068100214
40.12023142
42.29855219
42.92294476
42.99879457
44.01923209
46.1980437
47.20903665
53.21525029

==> data/clique_relative.csv <==
clique,ego-Facebook,ego-Twitter,soc-Pokec,soc-Livejournal1
3,0.165,0.669,0.316,0.386
4,0.326,0.898,1.684,0.938
5,2.205,1.013,1.739,8.586
6,3.418,3.920,6.258,9.363
7,5.264,4.946,nan,nan

==> data/cycle_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB,EmptyHeaded
3,0.33,2.00,22.19,2.63,2.63,1.97
4,3.42,1.30,9.05,31.63,47.457,2.95
5,15.57,21.70,173.61,246.57,420.4777,24.03
6,237.53,238.20,2674.39,21600,21600,239.34
3,2.76,4.12,15.54,1.24918625,70.593,6.05
4,20.08,20.16,109.28,170.5896928,21600,23.26
5,1684.58,377.99,5359.33,21600,21600,1282.72
3,4.25,13.43,53.97,8.06,63.503,4.96
4,53.02,55.88,298.46,1168.32,4593.177,27.86
5,1769.57,680.12,1670.79,14130.66,21600,21600
6,21600.00,8348.19,21600,21600,21600,21600
3,12.88,33.32,451.30,21.21,24.503,37.24
4,352.04,219.35,1864.81,21601.56,21600,315.99
5,21600.00,8560.95,21601.87,21601.87,21600,21600

==> data/cycle_relative.csv <==
cycle,ego-Facebook,ego-Twitter,soc-Pokec,soc-Livejournal1
3,0.165,0.669,0.316,0.386
4,0.630,0.996,0.948,1.604
5,0.717,4.456,2.601,2.523
6,0.982,nan,2.587,nan

==> data/facebook_clique_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB,EmptyHeaded
3 clique,0.33,2.00,22.19,2.63,2.109,1.97
4 clique,2.12,6.50,72.34,9.52,138.028,2.15
5 clique,35.28,16.00,21600,1072.67,3955.399,38.91
6 clique,764.47,223.60,21600,21600,21600,309.92
7 clique,21600,4103.00,21600,21600,21600,6362.55

==> data/facebook_cycle_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB,EmptyHeaded
3 cycle,0.33,2.00,22.19,2.63,2.63,1.97
4 cycle,3.42,1.30,9.05,31.63,47.457,2.95
5 cycle,15.57,21.70,173.61,246.57,420.4777,24.03
6 cycle,307.53,308.20,2674.39,21600,21600,309.34

==> data/facebook_twitter_clique_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB,EmptyHeaded
3,0.33,2.00,22.19,2.63,2.109,1.97
4,2.12,6.50,72.34,9.52,138.028,2.15
5,35.28,16.00,21600,1072.67,3955.399,38.91
6,764.47,223.60,21600,21600,21600,509.92
7,21600,4103.00,21600,21600,21600,10362.55
3,2.76,4.12,15.54,1.24918625,70.593,6.05
4,9.47,10.54,215.75,23.3996945,21600,12.57
5,78.94,77.90,21600,21600,21600,78.37
6,1511.60,385.56,21600,21600,21600,713.78
7,8073.77,3050.62,21600,21600,21600,7559.03

==> data/five_clique_order.csv <==
ratio tries
1.721849891	45530
2.12763223	28755
2.013308709	15910
1	13222929
2.012385286	25063
2.496420548	25454
1.995792239	20771
2.370292449	1572
1.952772172	1569
2.197117398	1432
1.104518107	625
2.00846312	1300
2.295285785	1139
1.128431895	2114
1.134058109	1246
1.983292715	2823
1.783052816	1000
1.922870416	497
1.128831728	840
1.676173794	1155
2.346873691	452
2.436264803	466
1.119825978	429
1.212958379	170
2.512061612	147
1.767249914	427
2.107050379	127
1.709369407	121
1.651517459	150
17.89608164	122
7.207037051	127
17.5517307	127
7.327900689	121
1.456675298	121
1.243002932	122
1.836754122	122
2.50425536	122
2.554691367	127
1.945213434	121
1.951915388	149
7.242850615	121
11.92061422	122
1.201525075	126
2.53815544	122
1.086497087	122
1.136866456	122
12.20418111	121
2.041020906	122
2.338591447	122
2.81620083	126
18.07128441	121
6.306709569	122
2.235653631	122
1.427792163	127
7.236291459	122
17.77828339	122
3.511033472	122
17.31343056	126
2.836135334	126
1.950896767	122
1.13508625	138
2.208398385	122
12.77744564	121
2.32469251	122
12.06839991	122
2.461121054	122
1.811593237	122
1.254131602	122
7.336906439	122
2.926802102	121
2.399927649	121
13.00054263	120
1.791363619	122
13.9587411	122
7.60433723	126
1.849453562	121
18.42715434	121
7.349510681	121
12.21536689	121
1.119787898	121
6.926592666	126
2.46451011	121
1.700811089	121
14.32152241	122
2.572969422	121
14.08326987	121
1.987500476	121
1.804348654	126
2.880669053	125
1.96608088	126
3.485396596	120
2.144139599	126
17.35699326	120
1.055433913	121
14.47319219	126
7.206094589	120
6.649699174	125
2.481103157	120
2.272600053	195
2.912493812	121
14.41425498	125
16.92119493	120
2.245392407	122
1.868226648	120
17.02927345	125
2.082070371	120
17.03702258	125
2.691177031	122
2.093303758	121
18.18354213	121
17.1875595	121
6.763984616	121
3.737386238	120
3.60752637	121
13.92489814	119
3.75898671	120
2.477647462	120
1.108392674	121
2.568295191	120
3.624700126	120

==> data/five_cycle_order.csv <==
ratio   tries
47.21	2971
46.20	3386
3.89	2970
42.30	3091
1.34	3300
1.36	3903
3.76	2934
2.96	293386
3.03	3723
1.34	3087
1.38	3559
44.02	2969
1.26	67426561
3.25	19399
1.48	3702
1.10	12643
1.56	16094
1.11	9770
2.94	8714
1.37	9520
1.41	13252
3.11	3053
3.48	9273
1.30	7138
3.18	3051
3.29	5527
43.00	3480
1.00	4039
3.00	2909
40.12	2933
1.37	3480
3.81	2910
3.10	2932
53.22	2908
42.92	3700
3.41	2909
3.71	3036
1.18	3485
4.07	2931
1.45	2973

==> data/four_clique_order.csv <==
ratio   tries
3.520545643	3
1.347637321	8
1.142993193	1
29.99647069	4
1.124646368	1784
1.440519873	2
34.24397076	224
1.28083247	3
1.516708215	59
33.71860732	1
30.14279712	2
1	1
3.05938209	2
1.125262598	1001151
2.7618274	647
1.2147839	10543
1.484496233	1

==> data/four_cycle_order.csv <==
ratio   tries
1.132491644	628
1.579398909	3
29.6666396	5
1.178405662	466
1	1119682
1.323820349	1
2.880377272	2
2.061326946	2
28.40909891	790
2.881013275	2
1.545447164	66
30.52422902	3
1.237147999	950
1.181883381	2
2.047470196	203

==> data/generalized_3_cycle.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,EmptyHeaded
3,0.9940451478,2.9244,3.497579,0.4171922,6.925287914
4,9.011896315,2.6926,10.555337,7.80447,64.58967662
5,15.14323068,3.0632,15.5172378,19.609176,526.561623


==> data/livejournal_clique_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB
3 clique,12.88,33.32,451.30,21.21,24.503
4 clique,141.62,150.83,17854.88,351.31,543.503
5 clique,12959.12,1509.33,21601.56,21601.56,21600
6 clique,21600,15843.54,21600,21600,21600

==> data/livejournal_cycle_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB
3 cycle,12.88,33.32,451.30,21.21,24.503
4 cycle,352.04,219.35,1864.81,21601.56,21600
5 cycle,21600.00,8560.95,21601.87,21601.87,21600

==> data/lw.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,EmptyHeaded
3,8.85,3.84,116.43,15.95,5.55
4,237.42,26.14,600.00,217.342,39.74
5,315.73,26.26,600.00,272.686,600.00

==> data/lw1.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,EmptyHeaded
3,2.50,3.63,118.44,4.85,2.77
4,1.27,1.25,4.07,3.56,11.78
5,1.25,0.31,4.14,3.64,27.27
6,9.66,2.56,7.20,4.81,148.12

==> data/lw2.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,EmptyHeaded
3,1.58,7.71,19.28,1.064,2.56
4,8.85,3.84,116.43,15.95,5.55
5,237.42,26.14,600.00,217.342,39.74
6,315.73,26.26,600.00,272.686,600.00

==> data/lw_notremove2.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,EmptyHeaded
2,1.58,2.71,19.28,2.064,2.56
3,8.85,3.84,116.43,15.95,5.55
4,237.42,26.14,600.00,217.342,39.74
5,315.73,26.26,600.00,272.686,600.00

==> data/lw_old.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,EmptyHeaded
3,2.50,3.63,118.44,4.85,2.77
4,1.27,1.25,4.07,3.56,11.78
5,1.25,0.31,4.14,3.64,27.27
6,9.66,2.56,7.20,4.81,148.12
3,1.58,2.71,19.28,2.064,2.56
4,8.85,3.84,116.43,15.95,5.55
5,237.42,26.14,600.00,217.342,39.74
6,315.73,26.26,600.00,272.686,600.00

==> data/pokec_clique_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB,EmptyHeaded
3 clique,4.25,13.43,53.97,8.06,243.503,4.961595058
4 clique,42.07,24.98,139.80,48.23,4073.83,36.838335037
5 clique,23.29,31.49,21600,21600,21600,38.287371874
6 clique,126.65,100.60,21600,568.49,21600,135.453455

==> data/pokec_cycle_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB,EmptyHeaded
3 cycle,4.25,13.43,53.97,8.06,63.503,4.961595058
4 cycle,53.02,55.88,298.46,1168.32,4593.177,45.786133051
5 cycle,1769.57,680.12,1670.79,14130.66,21600,21600
6 cycle,21600.00,8348.19,21600,21600,21600,21600

==> data/pokec_livejournal_clique_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB,EmptyHeaded
3,4.25,13.43,53.97,8.06,243.503,4.96
4,42.07,24.98,139.80,48.23,4073.83,36.84
5,23.29,31.49,21600,21600,21600,38.29
6,126.65,100.60,21600,568.49,21600,131.45
3,12.88,33.32,451.30,21.21,24.503,37.24
4,141.62,150.83,17854.88,351.31,543.503,141.56
5,12959.12,1509.33,21601.56,21601.56,21600,4212.10
6,21600,15843.54,21600,21600,21600,21600

==> data/relative_cycle_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB,EmptyHeaded
3 cycle,1.00,6.06,67.24,7.97,7.97,5.97
4 cycle,2.63,1.00,6.96,24.33,36.51,2.27
5 cycle,1.00,1.39,11.15,15.84,27.01,1.54
6 cycle,1.00,1.02,71.26,575.54,575.54,1.05
3 cycle,1.00,1.49,5.63,0.45,25.58,2.19
4 cycle,1.00,1.00,5.44,8.50,1075.70,1.16
5 cycle,4.46,1.00,14.18,57.14,57.14,2.60
3 cycle,1.00,3.16,12.70,1.90,14.94,1.17
4 cycle,1.90,2.01,10.71,41.94,164.87,1.00
5 cycle,2.60,1.00,2.46,20.78,31.76,31.76
6 cycle,2.59,1.00,2.59,2.59,2.59,2.59
3 cycle,1.00,2.59,35.04,1.65,1.90,2.89
4 cycle,1.60,1.00,8.50,114.88,114.88,1.44
5 cycle,2.94,1.00,2.94,2.94,2.94,2.94


==> data/relative_facebook_twitter_clique_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB,EmptyHeaded
3 clique,1.00,6.06,67.24,7.97,6.39,5.97
4 clique,1.00,3.07,34.12,4.49,65.11,1.01
5 clique,2.21,1.00,1350.00,67.04,247.21,2.43
6 clique,3.42,1.00,96.60,96.60,96.60,1.39
7 clique,5.26,1.00,5.26,5.26,5.26,1.55
3 clique,1.00,1.49,5.63,0.45,25.58,2.19
4 clique,1.00,1.11,22.78,2.47,2280.89,1.33
5 clique,1.01,1.00,277.28,277.28,277.28,1.01
6 clique,3.92,1.00,56.02,56.02,56.02,1.85
7 clique,2.65,1.00,7.08,7.08,7.08,2.48

==> data/relative_pokec_livejournal_clique_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB,EmptyHeaded
3 clique,1.00,3.16,12.70,1.90,57.29,1.17
4 clique,1.68,1.00,5.60,1.93,163.08,1.47
5 clique,1.00,1.35,927.44,927.44,927.44,1.64
6 clique,1.26,1.00,214.71,5.65,214.71,1.31
3 clique,1.00,2.59,35.04,1.65,1.90,2.89
4 clique,1.00,1.07,126.13,2.48,3.84,1.00
5 clique,8.59,1.00,16.70,16.70,16.70,2.79
6 clique,1.59,1.00,1.59,1.59,1.59,1.59

==> data/share_progress_clique_ratio.csv <==
clique   ego-Facebook    ego-Twitter soc-Pokec   soc-Livejournal1
3	1.986	3.973	8.645	24.917
4	12.792	17.056	17.366	29.855
5	26.028	34.704	28.470	48.476
6	38.803	56.022	44.572	83.630
7	57.024	70.081	nan	nan

==> data/share_progress_cycle_ratio.csv <==
cycle   ego-Facebook    ego-Twitter soc-Pokec   soc-Livejournal1
3	1.986	3.973	3.920	22.232
4	23.628	18.170	18.821	41.725
5	48.060	57.413	45.027	76.423
6	78.897	nan	55.130	nan

==> data/speedup_twitter_clique.csv <==
Thread,	3 clique, 4 clique, 5 clique, 6 clique 
4, 1.553, 3.818, 3.798,	3.4889
8, 2.098, 7.381, 6.027,	7.554
16,	1.798, 13.193, 14.021, 14.411
32,	1.487, 8.930, 26.002, 23.683
48,	1.186, 9.236, 27.538, 30.377

==> data/speedup_twitter_cycle.csv <==
Thread,	3 cycle, 4 cycle, 5 cycle 
4,1.553, 3.977, 3.649
8,2.098, 6.583, 5.349
16,1.798, 13.830, 15.200
32,1.487, 29.368, 24.836
48,1.186, 26.229, 40.948

==> data/twitter_clique_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB
3 clique,2.76,4.12,15.54,1.24918625,70.593
4 clique,9.47,10.54,215.75,23.3996945,21600
5 clique,78.94,77.90,21600,21600,21600
6 clique,1511.60,385.56,21600,21600,21600
7 clique,8073.77,3050.62,21600,21600,21600

==> data/twitter_cycle_queries.csv <==
Query,Logicblox,ADOPT,PostgreSQL,MonetDB,SkinnerDB,EmptyHeaded
3 cycle,2.76,4.12,15.54,1.24918625,70.593,6.05
4 cycle,20.08,20.16,109.28,170.5896928,21600,23.26
5 cycle,1684.58,377.99,5359.33,21600,21600,982.72

==> data/twitter_graph_five_clique_selectivity.csv <==
a,d,ratio
0.275	0.255	2.002725077
0.275	0.505	2.504847128
0.275	0.755	2.650997583
0.275	1.005	2.403308499
0.3	0.26	2.732897648
0.3	0.51	1.905522387
0.3	0.76	2.104431702
0.3	1.01	2.18636065
0.325	0.265	2.643248508
0.325	0.515	2.464761976
0.325	0.765	1.72171599
0.325	1.015	2.373692578
0.35	0.27	2.557059934
0.35	0.52	1.774504561
0.35	0.77	2.219561205
0.35	1.02	2.49157158
0.525	0.255	2.587666804
0.525	0.505	2.259163483
0.525	0.755	2.069887921
0.525	1.005	2.047637864
0.55	0.26	1.987316904
0.55	0.51	2.222425885
0.55	0.76	1.987770785
0.55	1.01	1.988379242
0.575	0.265	2.185300715
0.575	0.515	1.985685153
0.575	0.765	1.946837286
0.575	1.015	2.001561963
0.6	0.27	2.280021993
0.6	0.52	2.013881798
0.6	0.77	2.245814675
0.6	1.02	1.709446041
0.775	0.255	2.531082162
0.775	0.505	2.374270037
0.775	0.755	2.473713783
0.775	1.005	2.162342304
0.8	0.26	2.260581794
0.8	0.51	1.910869603
0.8	0.76	2.160691306
0.8	1.01	2.07088206
0.825	0.265	2.212347414
0.825	0.515	1.828340294
0.825	0.765	1.751363985
0.825	1.015	1.823229751
0.85	0.27	2.246447291
0.85	0.52	1.630740218
0.85	0.77	1.656158146
0.85	1.02	1.703007261
1.025	0.255	2.542168349
1.025	0.505	2.033629792
1.025	0.755	2.409780472
1.025	1.005	1.983722147
1.05	0.26	2.247131971
1.05	0.51	1.964841305
1.05	0.76	1.701334419
1.05	1.01	1.705793808
1.075	0.265	2.436777831
1.075	0.515	1.887948716
1.075	0.765	1.707113944
1.075	1.015	1.742565702
1.1	0.27	2.235953459
1.1	0.52	1.677457694
1.1	0.77	1.693954424
1.1	1.02	1.762698675

==> data/twitter_graph_five_cycle_selectivity.csv <==
a,d,ratio
0.275	0.255	1.297788689
0.275	0.505	1.962994205
0.275	0.755	1.487573209
0.275	1.005	1.949483867
0.3	0.26	1.631054057
0.3	0.51	1.738904103
0.3	0.76	1.462873538
0.3	1.01	1.400443355
0.325	0.265	2.095863463
0.325	0.515	1.805180461
0.325	0.765	1.91165321
0.325	1.015	1.857023667
0.35	0.27	2.202481636
0.35	0.52	1.759641046
0.35	0.77	1.85666118
0.35	1.02	1.761119359
0.525	0.255	2.083753759
0.525	0.505	1.830436878
0.525	0.755	1.799424987
0.525	1.005	1.467948292
0.55	0.26	2.180430611
0.55	0.51	2.021607098
0.55	0.76	1.422587418
0.55	1.01	1.495135099
0.575	0.265	2.148591582
0.575	0.515	1.535810229
0.575	0.765	1.906303153
0.575	1.015	1.872630258
0.6	0.27	2.215642723
0.6	0.52	1.818614248
0.6	0.77	1.811832427
0.6	1.02	1.817982198
0.775	0.255	2.193151564
0.775	0.505	1.54021133
0.775	0.755	1.818150416
0.775	1.005	1.519222211
0.8	0.26	1.678195622
0.8	0.51	1.447623538
0.8	0.76	1.493751039
0.8	1.01	1.510999554
0.825	0.265	1.725236555
0.825	0.515	1.480581665
0.825	0.765	1.962098583
0.825	1.015	1.836951212
0.85	0.27	2.038383843
0.85	0.52	1.941911273
0.85	0.77	1.747985503
0.85	1.02	1.336372289
1.025	0.255	2.09220991
1.025	0.505	1.550994977
1.025	0.755	1.843632095
1.025	1.005	1.448126787
1.05	0.26	1.522973236
1.05	0.51	1.751285538
1.05	0.76	1.514217692
1.05	1.01	1.460188158
1.075	0.265	2.112564882
1.075	0.515	1.843530621
1.075	0.765	2.00216745
1.075	1.015	1.872861335
1.1	0.27	1.737697745
1.1	0.52	1.857209452
1.1	0.77	1.41602781
1.1	1.02	1.388980562

==> data/twitter_graph_four_clique_selectivity.csv <==
a d ratio
0.275	0.255	0.9319719499
0.275	0.505	1.953470921
0.275	0.755	2.105570978
0.275	1.005	1.338479185
0.3	0.26	2.059723036
0.3	0.51	1.564738348
0.3	0.76	1.680584148
0.3	1.01	1.974691939
0.325	0.265	1.872494899
0.325	0.515	1.64953196
0.325	0.765	1.791977377
0.325	1.015	1.99102729
0.35	0.27	2.105767702
0.35	0.52	1.878288502
0.35	0.77	1.958749257
0.35	1.02	2.135560521
0.525	0.255	1.975911719
0.525	0.505	2.303780136
0.525	0.755	1.910678613
0.525	1.005	2.159644487
0.55	0.26	2.041178123
0.55	0.51	2.039350519
0.55	0.76	2.001968646
0.55	1.01	1.747828469
0.575	0.265	1.824946301
0.575	0.515	1.780296772
0.575	0.765	1.837991807
0.575	1.015	1.996867658
0.6	0.27	1.926638023
0.6	0.52	1.44849212
0.6	0.77	1.707154028
0.6	1.02	1.894590375
0.775	0.255	2.00253255
0.775	0.505	1.840199761
0.775	0.755	1.839329214
0.775	1.005	2.132820725
0.8	0.26	1.822359461
0.8	0.51	1.435759818
0.8	0.76	2.006715809
0.8	1.01	1.883291957
0.825	0.265	1.813049975
0.825	0.515	1.731863356
0.825	0.765	1.624522663
0.825	1.015	1.783026509
0.85	0.27	1.842820672
0.85	0.52	1.749895822
0.85	0.77	1.666945491
0.85	1.02	2.035678481
1.025	0.255	1.904993697
1.025	0.505	1.841349826
1.025	0.755	1.85334844
1.025	1.005	2.10773802
1.05	0.26	2.019965777
1.05	0.51	1.607092687
1.05	0.76	1.677741691
1.05	1.01	1.77246119
1.075	0.265	1.979374259
1.075	0.515	1.543420613
1.075	0.765	1.63388438
1.075	1.015	1.616012719
1.1	0.27	2.127983176
1.1	0.52	1.711170064
1.1	0.77	1.640024839
1.1	1.02	2.199025743

==> data/twitter_graph_four_cycle_selectivity.csv <==
a d ratio
0.275	0.255	1.459166931
0.275	0.505	1.916882756
0.275	0.755	1.926744934
0.275	1.005	2.438989804
0.3	0.26	2.173260389
0.3	0.51	2.109507684
0.3	0.76	2.175828572
0.3	1.01	2.193732517
0.325	0.265	2.245031729
0.325	0.515	2.400980448
0.325	0.765	2.006331045
0.325	1.015	2.199172513
0.35	0.27	2.346249384
0.35	0.52	2.163324253
0.35	0.77	2.222355327
0.35	1.02	2.354929342
0.525	0.255	2.283814937
0.525	0.505	2.231701656
0.525	0.755	2.027102172
0.525	1.005	2.330041557
0.55	0.26	2.47630185
0.55	0.51	2.203592878
0.55	0.76	2.058208274
0.55	1.01	2.17638526
0.575	0.265	1.889207207
0.575	0.515	2.110739667
0.575	0.765	2.10617798
0.575	1.015	1.898222176
0.6	0.27	2.520600428
0.6	0.52	2.122499348
0.6	0.77	2.600627495
0.6	1.02	2.121412658
0.775	0.255	2.846657189
0.775	0.505	2.460933799
0.775	0.755	2.169938233
0.775	1.005	2.201541365
0.8	0.26	2.411361182
0.8	0.51	2.016738937
0.8	0.76	2.581731051
0.8	1.01	2.56632881
0.825	0.265	2.328098804
0.825	0.515	2.776492911
0.825	0.765	2.149257783
0.825	1.015	2.437575348
0.85	0.27	1.937599469
0.85	0.52	2.694086053
0.85	0.77	2.253068598
0.85	1.02	2.30858524
1.025	0.255	3.194034473
1.025	0.505	2.527960139
1.025	0.755	2.337135993
1.025	1.005	2.435126456
1.05	0.26	1.985841067
1.05	0.51	2.248019814
1.05	0.76	2.641380496
1.05	1.01	2.384151244
1.075	0.265	2.246235813
1.075	0.515	2.394406588
1.075	0.765	2.325610694
1.075	1.015	2.417748412
1.1	0.27	2.355506037
1.1	0.52	2.451863633
1.1	0.77	1.950858921
1.1	1.02	2.40406826

==> data/twitter_graph_six_clique_selectivity.csv <==
a d ratio
0.275	0.255	3.48276154
0.275	0.505	2.360782162
0.275	0.755	1.968977663
0.275	1.005	1.888830767
0.3	0.26	2.435535271
0.3	0.51	1.582285783
0.3	0.76	1.253425667
0.3	1.01	1.11187129
0.325	0.265	2.074024428
0.325	0.515	1.357090288
0.325	0.765	1.400169019
0.325	1.015	1.314931676
0.35	0.27	3.48276154
0.35	0.52	2.660782162
0.35	0.77	2.888977663
0.35	1.02	1.908830767
0.525	0.255	2.605535271
0.525	0.505	2.292285783
0.525	0.755	1.813425667
0.525	1.005	1.93187129
0.55	0.26	2.844024428
0.55	0.51	2.317090288
0.55	0.76	1.600169019
0.55	1.01	2.538830767
0.575	0.265	2.234931676
0.575	0.515	3.48276154
0.575	0.765	2.620782162
0.575	1.015	2.188977663
0.6	0.27	2.028830767
0.6	0.52	2.565535271
0.6	0.77	1.682285783
0.6	1.02	1.913425667
0.775	0.255	1.83187129
0.775	0.505	2.674024428
0.775	0.755	2.147090288
0.775	1.005	2.170169019
0.8	0.26	2.738830767
0.8	0.51	2.144931676
0.8	0.76	3.48276154
0.8	1.01	3.320782162
0.825	0.265	2.898977663
0.825	0.515	2.208830767
0.825	0.765	3.305535271
0.825	1.015	1.762285783
0.85	0.27	1.613425667
0.85	0.52	1.97187129
0.85	0.77	2.604024428
0.85	1.02	1.617090288
1.025	0.255	1.400169019
1.025	0.505	2.708830767
1.025	0.755	1.474931676
1.025	1.005	3.48276154
1.05	0.26	2.980782162
1.05	0.51	2.508977663
1.05	0.76	2.008830767
1.05	1.01	3.265535271
1.075	0.265	2.442285783
1.075	0.515	1.683425667
1.075	0.765	1.51187129
1.075	1.015	2.324024428
1.1	0.27	2.357090288
1.1	0.52	2.400169019
1.1	0.77	2.148830767
1.1	1.02	2.174931676

==> data/twitter_graph_three_clique_selectivity.csv <==
a d ratio
0.275	0.255	0.09202784717
0.275	0.505	0.8408906019
0.275	0.755	1.048393297
0.275	1.005	0.9100953923
0.3	0.26	1.314067649
0.3	0.51	1.030366907
0.3	0.76	0.9465999041
0.3	1.01	0.9526926871
0.325	0.265	0.6512538249
0.325	0.515	0.6621515866
0.325	0.765	0.670536416
0.325	1.015	0.4712213171
0.35	0.27	0.3555452471
0.35	0.52	0.3267976661
0.35	0.77	0.3512886674
0.35	1.02	0.3638142279
0.525	0.255	1.414434882
0.525	0.505	1.085563723
0.525	0.755	0.9993552947
0.525	1.005	0.8226960129
0.55	0.26	0.8681944817
0.55	0.51	0.8521369116
0.55	0.76	0.848565167
0.55	1.01	0.8410004764
0.575	0.265	0.4877814486
0.575	0.515	0.5357834101
0.575	0.765	0.5127421222
0.575	1.015	0.5415290942
0.6	0.27	0.2421443289
0.6	0.52	0.285446232
0.6	0.77	0.3033903452
0.6	1.02	0.3075378025
0.775	0.255	0.8505587687
0.775	0.505	0.7498628977
0.775	0.755	0.8569830624
0.775	1.005	0.8962432202
0.8	0.26	0.9427699409
0.8	0.51	0.9213153584
0.8	0.76	0.9714137747
0.8	1.01	0.8847598524
0.825	0.265	0.7005191971
0.825	0.515	0.7972892066
0.825	0.765	0.7633477203
0.825	1.015	0.8572416667
0.85	0.27	0.3579166944
0.85	0.52	0.4088157532
0.85	0.77	0.4432495978
0.85	1.02	0.4702931472
1.025	0.255	0.9029261677
1.025	0.505	0.9036169879
1.025	0.755	0.7963925968
1.025	1.005	0.654479826
1.05	0.26	0.6902777883
1.05	0.51	0.660037724
1.05	0.76	0.6664849714
1.05	1.01	0.6167257314
1.075	0.265	0.4394484829
1.075	0.515	0.5639856356
1.075	0.765	0.6759115698
1.075	1.015	0.7132556869
1.1	0.27	0.3402933464
1.1	0.52	0.4220773824
1.1	0.77	0.488974372
1.1	1.02	0.5754212862
